Leonessa: An Extremely Metal-poor Galaxy Undergoing Secular Chemical Evolution

Extremely metal-poor (XMP) galaxies are systems with gas-phase oxygen abundances below $\sim$5% Solar metallicity (12+log(O/H)$\le$7.35). These galaxies populate the metal-poor end of the mass-metallicity and luminosity-metallicity relations (MZR and LZR, respectively). Recent studies have found XMP galaxies in the nearby Universe to be outliers on the LZR, where they show enhanced luminosities relative to other galaxies of similar gas-phase oxygen abundance. Here, we present a study of the recently discovered XMP galaxy Leonessa and characterize the system's properties using new imaging from the Hubble Space Telescope and spectra from the Green Bank Telescope and Hobby-Eberly Telescope. We use these observations to measure a tip of the red giant branch (TRGB) distance (15.86$\pm$0.78 Mpc) to Leonessa, the HI gas mass, the gas-phase oxygen abundance, and N/O ratio. We find Leonessa is an isolated, gas rich (gas fraction $\mu$=0.69), low-mass (log(M$_\star$/M$_\odot$)=6.12$\pm$0.08), XMP (12+log(O/H)=7.32$\pm$0.04), star-forming galaxy at a distance of 15.86$\pm$0.78 Mpc. Our measurements show that Leonessa agrees with the MZR, but disagrees with the LZR; we conclude the LZR offset is due to recent star formation enhancing the system's luminosity. To investigate possible chemical evolution pathways for nearby XMP galaxies we also compile a comparison sample of 150 dwarf galaxies (53 XMP systems) taken from the literature with gas-phase metallicity measurements based on the direct method. We find evidence for an anti-correlation between gas-phase oxygen abundance and HI gas-to-stellar mass ratios. We posit Leonessa is undergoing a chemical evolution pathway typical of field dwarf galaxies.

==> Leonessa_table.dat <==
# Machine-readable version of Table 3 from Breneman+2025
#
# Column 1: Name              --- Galaxy name
# Column 2: RA                deg  Right Ascension (J2000)
# Column 3: DEC               deg  Declination (J2000)
# Column 4: Mag_B             mag  B-band magnitude
# Column 5: Mag_g             mag  g-band magnitude
# Column 6: Mag_err           mag  Magnitude uncertainty
# Column 7: log(M*/M_sun)     log(M_sun)  Stellar mass (log)
# Column 8: log(M*/M_sun)_err log(M_sun)  Stellar mass uncertainty (log)
# Column 9: log(M_HI/M_sun)   log(M_sun)  HI mass (log)
# Column 10: Dist             Mpc  Distance
# Column 11: 12+log(O/H)      ---  Gas-phase oxygen abundancemeasured using the direct method
# Column 12: 12+log(O/H)_err  ---  Gas-phase oxygen abundance uncertainty
# Column 13: log(N/O)         ---  Nitrogen-to-oxygen ratio (log)
# Column 14: log(N/O)_err     ---  Nitrogen-to-oxygen ratio uncertainty
# Column 15: Classification   --- Galaxy classification: LVL-Local Volume Legacy galaxy; XMP-Extremely Metal-poor galaxy; void: Galaxy residing in a void.
# Column 16: Citations        --- Literature citations
#
         

Name        RA       DEC Mag$_{B}$ Mag$_{g}$ Mag err log(M$_*$/M$_{\odot}$) log(M$_*$/M$_{\odot}$) err log(M$_{HI}$/M$_{\odot}$) Dist (Mpc) 12+log(O/H) 12+log(O/H) err log(N/O) log(N/O) err Classification     Citations
------------- --------- --------- --------- --------- ------- ---------------------- -------------------------- ------------------------- ---------- ----------- --------------- -------- ------------ -------------- -------------
          WLM   0.49387 -15.45756    -13.50              0.05                   7.19                       0.34                      7.84       0.98        7.77            0.10    -1.46         0.05            LVL       1;20;52
   J0006+2413   1.70400  24.21859              -15.00                           7.60                                                                        7.25                                                  XMP             7
       NGC 55   3.72333 -39.19667    -18.20              0.11                   9.30                       0.35                                 2.11        8.05            0.10    -1.26         0.05            LVL             1
       UM 240   6.28083   0.31278    -16.10                                                                                                    46.50        7.89            0.08                                 void          9;36
        UM 40   7.11083   5.00444    -16.30                                                                                                    20.80        7.97            0.10                                 void             9
        UM 38   7.21458   3.48972    -15.70                                                                                          8.52      21.10        7.95            0.05                                 void          9;31
   J0029-0025   7.45625  -0.42775              -14.40                           6.30                                                           67.77        7.25                                                  XMP          7;26
      UGC 300   7.51708   3.51306    -15.80                                                                                                    20.80        7.80            0.03                                 void             9
    J0041-01b  10.42958  -1.98833    -15.50                                                                                                    28.60        7.68            0.11                                 void             9
   J0042+3247  10.63904  32.78917              -17.20                           8.00                                                                        7.22                                                  XMP             7
        IC 52  12.09917   4.09194    -17.20                                                                                                    29.10        8.01            0.06                                 void             9
      UGC 521  12.80042  12.02389    -15.16              0.50                   7.96                       0.61                                10.90        7.67            0.05    -1.61         0.07            LVL             1
      UGC 527  12.95792   3.10583    -16.50                                                                                          8.84      28.80        7.84            0.14                                 void          9;31
       UM 285  12.99458  -1.67194    -15.20                                                                                          8.27      28.00        7.77            0.06                                 void          9;46
       UM 286  12.99875  -0.48917    -17.20                                                                                          9.26      24.10        8.08            0.10                                 void          9;51
          SMC  13.18333 -72.82833    -16.04              0.20                                                                                   0.06        7.96            0.15    -1.55         0.15            LVL             1
   J0057-0021  14.30250  -0.36611    -13.90                                                                                                    41.10        7.60            0.01                                 void             9
MCG-01-03-072  15.59542  -4.50861    -16.50                                                                                                    25.80        7.84            0.09                                 void             9
    UGC 00668  16.20458   2.12528    -13.61              0.14                   7.14                       0.37                                 0.75        7.62            0.05    -1.51         0.10            LVL             1
   J0106+2345  16.53821  23.75935              -15.20                           6.40                                                                        7.17                                                  XMP             7
    UGC 00685  16.84500  16.68389    -14.13              0.11                   7.71                       0.34                      7.86       4.81        8.00            0.03    -1.45         0.08            LVL       1;31;52
      UGC 695  16.94333   1.06361    -15.20                                                                                          7.93      10.50        7.69            0.12                                 void          9;36
      UGC 711  17.15375   1.64167    -17.90                                                                                          9.57      29.00        7.91            0.08                                 void          9;31
      NGC 428  18.23208   0.98167    -19.10                                                                                                    17.60        8.12            0.06                                 void             9
   J0113+0052  18.41850   0.87754              -12.30                           6.77                                                 8.53      15.80        7.16                    -1.15                         XMP     7;9;30;31
MCG+00-04-049  18.58542   0.91722    -14.30                                                                                          8.21      17.20        7.56            0.07                                 void          9;31
   J0122+0048  20.67337   0.81167              -16.16    0.06                   6.59                       0.20                                             7.20            0.17                                  XMP             4
       UM 323  21.69375  -0.64583    -16.20                                     7.94                                                 8.55      27.80        7.96            0.04    -1.50        -0.73           void          9;50
     UGC 1056  22.19833  16.68917    -15.09              0.52                   8.62                       0.61                                10.32        7.97            0.06    -1.49         0.02            LVL             1
      NGC 625  23.76625 -41.43722    -16.28              0.40                   8.80                       0.34                      7.90       4.02        8.08            0.12    -1.25         0.03            LVL       1;25;52
   J0137+1810  24.47683  18.17666              -16.08    0.17                   6.29                       0.20                                             7.32            0.22                                  XMP             4
     UGC 1176  25.04125  15.90556    -15.48              0.93                   8.48                       0.98                                 9.04        7.97            0.05    -1.40         0.02            LVL             1
   J0141+2124  25.38842  21.41398              -17.72    0.19                   7.22                       0.20                                             7.35            0.30                                  XMP             4
   J0153+0104  28.29983   1.07781              -16.23    0.06                   6.57                       0.20                                             7.35            0.10                                  XMP             4
      NGC 784  30.32042  28.83583    -16.50              0.12                   8.48                       0.36                      8.75       5.37        7.97            0.06    -1.54         0.10            LVL       1;31;52
   J0216+1715  34.09903  17.25720                                               6.80                                                                        7.35            0.01                                  XMP            16
   J0222-0935  35.66062  -9.59311              -17.30                           8.04                                                                        7.29            0.33                                  XMP             3
   AGC 124609  42.36833  34.55806    -14.10                                                                                                    25.00        7.89            0.02                                 void            15
   J0314-0108  48.60879  -1.14626              -18.90                           7.30                                                                        7.26                    -0.58                         XMP             7
     UGC 2716  51.03375  17.75417    -15.31              0.50                   8.13                       0.61                                 6.20        7.97            0.05    -1.47         0.02            LVL             1
SBS 0335-052W  54.43358  -5.04450    -14.70                                     6.90                                                 8.68      58.00        7.22            0.07    -1.59         0.03            XMP    6;21;30;44
     NGC 1705  73.55708 -53.36139    -15.77              0.52                   8.19                       0.60                                 5.11        8.21            0.05    -1.75         0.06            LVL             1
          LMC  80.89417 -69.75367    -17.68              0.05                                                                                   0.05        8.26            0.15    -1.30         0.20            LVL             1
     UGC 3476  97.62175  33.30200    -16.02                                                                                                     9.84        7.71            0.07                                 void            14
     UGC 3501  99.66000  49.25833     13.31                                                                                                    10.07        7.56            0.07                                 void            14
     UGC 3600 103.91667  39.09522    -14.22                                                                                                     9.30        7.69            0.16                                 void            14
     UGC 3672 106.61483  30.32206    -15.43                                                                                                    16.93        7.90            0.13                                 void            14
     UGC 3698 107.32000  44.38000    -14.92                                                                                                     9.60        7.74            0.08                                 void            14
     NGC 2337 107.55667  44.45694    -16.85                                                                                                     9.79        8.38            0.06                                 void            14
     UGC 3817 110.68533  45.10853    -14.44                                                                                                     9.82        7.96            0.13                                 void            14
     UGC 3860 112.07167  40.77028    -14.50                                                                                                     7.81        7.79            0.08                                 void            14
     NGC 2366 112.20667  69.20889    -15.95              0.11                   8.15                       0.35                      8.70       3.28        7.91            0.05    -1.17         0.26            LVL       1;25;52
     UGC 3876 112.32287  27.90053    -17.31                                                                                                    15.01        7.95            0.16                                 void            14
   J0730+4109 112.74542  41.16661    -14.58                                                                                                    15.70        8.04            0.05                                 void            14
   J0739+4434 114.76079  44.57394              -14.64    0.09                   5.80                       0.20                                             7.35            0.28                                  XMP             4
  MCG 9-13-56 116.88375  51.19139    -15.18                                                                                                    10.00        7.70            0.03                                 void            14
   J0808+3244 122.23475  32.73867              -18.90                           8.90                                                                        7.31                    -1.18                         XMP             7
  MCG 7-17-19 122.40042  41.59444    -15.39                                                                                                    13.37        7.85            0.12                                 void            14
   J0810+1837 122.62771  18.61781    -13.59                                                                                                    23.05        7.83            0.20                                 void            14
   J0811+4730 122.96717  47.50729              -17.30                           5.80                                                                        6.97                    -1.54         0.04            XMP             7
   J0812+4836 123.16471  48.61261    -13.08                                                                                                    11.05        7.27            0.06                                  XMP            14
     NGC 2537 123.31083  45.99167    -17.14              0.50                   9.10                       0.61                                 6.88        8.14            0.13    -1.04         0.04            LVL             1
     UGC 4278 123.49542  45.74361    -16.36              0.50                   8.50                       0.60                                 7.60        7.69            0.05    -1.60         0.03            LVL             1
     NGC 2541 123.66742  49.06169    -18.28                                                                                                    12.00        8.23            0.03                                 void            14
     UGC 4305 124.78750  70.72444    -16.11              0.12                   8.48                       0.31                      9.14       3.47        7.92            0.10    -1.52         0.11            LVL       1;42;52
     NGC 2552 124.83000  50.01028    -16.72              0.50                   8.69                       0.61                                 7.70        8.15            0.05    -1.16         0.02            LVL             1
   AGC 189201 125.85667  17.91583    -12.76                                                                                                    23.40        7.31            0.04                                  XMP            15
 HS 0822+3542 126.48096  35.54219    -12.97                                                                                                    13.49        7.44            0.02                                 void            14
     UGC 4393 126.51833  45.96778    -17.67              0.85                   9.43                       0.86                                16.80        8.02            0.05    -1.15         0.08            LVL             1
     UGC 4459 128.53167  66.17750    -12.93              0.12                   7.15                       0.81                      7.85       3.68        7.82            0.09    -1.32         0.17            LVL       1;33;52
   J0834+5905 128.65496  59.09333              -15.60                           6.70                                                                        7.22                                                  XMP             7
     UGC 4483 129.26375  69.77611    -12.71              0.19                   6.42                       0.40                      7.57       3.58        7.56            0.03    -1.57         0.07            LVL       1;33;52
   J0852+1350 133.14062  13.84119    -14.58                                                                                                    23.08        7.28            0.10                                  XMP            14
     UGC 4704 134.75117  39.20992    -15.66                                                                                                    11.74        7.97            0.19                                 void            14
   J0859+3923 134.94554  39.38490              -12.80                           5.40                                                 7.30      10.20        7.35                    -1.07                         XMP          7;48
       KKH 46 137.15225   5.29078    -12.99                                                                                                    10.00        7.68            0.03                                 void            14
   J0911+3135 137.99758  31.59331              -12.90                           5.60                                                                        7.32                                                  XMP             7
   J0921+4038 140.40229  40.64829              -15.90                           6.60                                                                        7.32                                                  XMP             7
   J0926+3343 141.53937  33.71781    -12.91                                                                                                    10.63        7.12            0.02                                  XMP            14
    IZw18C NW 143.50846  55.24107              -15.30                           6.40                                                 8.08      18.20        7.16            0.01    -1.56         0.02            XMP 6;17;34;38;39
    IZw18A SE 143.50996  55.23978              -15.30                           7.24                                                 8.00      18.20        7.19            0.02    -1.53         0.04            XMP 6;17;34;38;39
     KISSB 23 145.05279  29.59147    -14.08                                                                                                    10.21        7.60            0.05                                 void            14
     UGC 5139 145.12500  71.18472    -14.42              0.12                   7.39                       0.51                      8.31       4.02        7.92            0.05    -1.56         0.05            LVL       1;47;52
     Leoncino 145.88500  33.44944    -10.63                                     5.86                                                 7.26      12.10        7.06            0.03    -1.38         0.06            XMP            13
       IC 559 146.18250   9.61500    -14.12              0.50                   7.86                       0.61                      7.40       4.90        8.07            0.10    -1.47         0.05            LVL       1;31;43
   J0945+3835 146.33146  38.59803              -16.82    0.06                   7.23                       0.20                                             7.33            0.38                                  XMP             4
   J0947+4138 146.82646  41.63789    -13.92                                                                                                    22.56        7.77            0.03                                 void            14
    UGC 5272B 147.58121  31.45619    -12.60                                                                                                    10.27        7.67            0.13                                 void            14
     UGC 5272 147.59333  31.48778    -14.98              0.55                   8.00                       0.64                                 7.11        7.87            0.02    -1.59         0.02            LVL             1
   J0955+6442 148.88104  64.71391              -12.90                           5.10                                                                        7.16                                                  XMP             7
       DDO 68 149.19083  28.82556    -15.83              0.55                   7.97                       0.45                      8.94      12.10        7.20            0.05    -1.60         0.08            XMP          1;31
      DDO 68B 149.19875  28.82306    -14.01                                                                                                    12.75        7.14            0.04                                  XMP            14
   J0959+4626 149.77400  46.44736              -12.20                           5.20                                                                        7.26                    -1.48         0.46            XMP          7;28
        Leo A 149.85333  30.74694    -10.91              0.26                   6.58                       0.43                      6.80       0.74        7.30            0.05    -1.50         0.10            XMP       1;33;52
        Sex B 149.99896   5.33267    -13.54              0.16                   7.49                       0.38                      7.68       1.43        7.84            0.05    -1.46         0.06            LVL       1;31;52
     NGC 3109 150.79025 -26.15800    -15.66                                     8.28                                                 8.50       1.34        7.77            0.07    -1.33         0.15            LVL          1;24
     UGC 5427 151.17104  29.36533    -15.15                                                                                                     9.79        7.99            0.09                                 void            14
     Leonessa 151.30064  37.36710              -11.91    0.11                   6.12                       0.08                      6.32      15.86        7.32            0.04    -1.41         0.20            XMP              
     UGC 5423 151.37750  70.36444    -13.77              0.38                   7.77                       0.85                                 5.27        7.78            0.05    -1.33         0.04            LVL             1
     UGC 5464 152.03208  29.54289    -15.47                                                                                                    16.90        7.92            0.26                                 void            14
        Sex A 152.75292  -4.69361    -13.62              0.19                   7.08                       0.39                      7.89       1.45        7.54            0.06    -1.54         0.13            LVL       1;20;52
 HS 1013+3809 154.10208  37.91278    -15.48                                                                                                    19.30        7.59            0.04    -1.28         0.16           void            14
        Leo P 155.43792  18.08806     -9.10              0.10                   5.75                                                 5.91       1.62        7.17            0.04    -1.36         0.04            XMP   12;31;36;45
     UGC 5666 157.14708  68.43139    -16.81              0.13                   8.62                       0.30                      9.21       3.93        7.93            0.05    -1.45         0.08            LVL       1;35;52
   J1036+2036 159.16446  20.60439              -15.61                           6.82                                                                        7.32            0.34                                  XMP             3
     UGC 5797 159.85500   1.71806    -14.56              0.51                   7.75                       0.61                                 6.80        7.96            0.06    -1.35         0.06            LVL             1
   Little Cub 161.17775  63.10056    -11.21                                     5.37                       0.14                                20.60        7.13            0.08                                  XMP             5
   J1046+4047 161.53849  40.78532                                               6.60                                                                        7.13            0.01                                  XMP            16
     UGC 5923 162.28167   6.91750    -14.70              0.50                   8.29                       0.61                                 7.20        7.79            0.14    -1.30         0.04            LVL             1
   J1053+4713 163.33887  47.22246              -16.90                           7.30                                                                        7.24                                                  XMP             7
   J1109+2007 167.28971  20.12493              -14.10                           6.10                                                 7.43      17.70        7.19                    -0.86                         XMP       7;22;54
   J1119+0935 169.86704   9.59563              -14.00                           5.90                                                 7.83                   7.27                    -1.02                         XMP          7;28
     UGC 6541 173.37000  49.23972    -13.51              0.06                   7.30                       0.34                                 3.89        7.82            0.06    -1.45         0.13            LVL             1
     NGC 3738 173.95250  54.52472    -16.51              0.61                   8.50                       0.70                      8.14       5.30        8.04            0.06    -1.34         0.02            LVL       1;35;52
     NGC 3741 174.02417  45.28639    -13.18              0.22                   7.05                       0.40                      8.01       3.22        7.68            0.03    -1.61         0.03            LVL       1;47;52
     UGC 6817 177.72542  38.88083    -13.70              0.34                   6.97                       0.48                      7.70       2.65        7.53            0.02    -1.53         0.03            LVL       1;35;52
   J1206+5007 181.53554  50.12255              -15.30                           6.70                                                                        7.20                                                  XMP             7
     NGC 4163 183.03833  36.16944    -13.65              0.12                   7.61                       0.35                      7.26       2.99        7.56            0.14    -1.49         0.06            LVL       1;33;52
     NGC 4214 183.91250  36.32639    -17.15              0.10                   8.83                       0.36                                 3.03        8.22            0.05    -1.32         0.03            LVL             1
 CGCG 269-049 183.94667  52.38806    -10.83              0.14                   5.90                       0.36                      7.48       4.61        7.47            0.02    -1.57         0.03            LVL       1;48;52
   J1220+4915 185.21504  49.26541              -12.94    0.04                   5.32                       0.20                                             7.20            0.10                                  XMP             4
   J1226+0952 186.73217   9.88230              -14.20                           7.38                                                 8.02      16.18        7.21                    -0.86                         XMP       7;22;54
     UGC 7577 186.92042  43.49556    -14.12              0.14                   7.50                       0.36                      7.54       2.61        7.97            0.06    -1.37         0.04            LVL       1;33;52
     NGC 4449 187.04208  44.09194    -18.02              0.34                   9.25                       0.48                      9.16       4.27        8.32            0.03    -1.39         0.02            LVL       1;19;52
     UGC 7605 187.16042  35.71611    -13.49              0.66                   7.12                       0.73                                 4.43        7.66            0.11    -1.54         0.11            LVL             1
   J1234+3901 188.56542  39.02122              -17.60                           7.40                                                                        7.03                    -1.18                         XMP             7
     UGCA 292 189.66958  32.76139    -11.52              0.23                   6.68                       0.40                      7.75       3.85        7.30            0.03    -1.45         0.07            XMP       1;47;52
     NGC 4656 190.99042  32.16806    -18.75              0.51                   9.04                       0.61                                 8.60        8.09            0.05    -1.66         0.14            LVL             1
     UGC 8091 194.66583  14.21833    -11.76              0.07                   6.55                       0.36                      7.00       2.19        7.65            0.06    -1.51         0.07            LVL       1;33;52
   J1258+1413 194.66750  14.21689              -12.50                           5.80                                                                        7.27                    -1.05                         XMP             7
     UGC 8201 196.60208  67.70778    -15.17              0.44                   7.82                       0.60                      8.08       4.83        7.80            0.06    -1.77         0.07            LVL          1;36
     UGC 8508 202.68375  54.91111    -13.03              0.07                   7.00                       0.35                      7.29       2.67        7.76            0.07    -1.60         0.07            LVL       1;36;52
     UGC 8638 204.83000  24.77667    -13.77              0.40                   7.57                       0.53                      7.30       4.29        7.94            0.05    -1.55         0.04            LVL       1;31;52
     UGC 8651 204.97458  40.74056    -13.13              0.11                   7.19                       0.36                      7.49       3.10        7.85            0.04    -1.60         0.09            LVL       1;47;52
     UGC 8837 208.69042  53.90083    -15.92              0.51                   8.41                       0.61                                 8.30        7.87            0.07    -1.43         0.03            LVL             1
      VGS 38b 210.10417  55.22167    -14.50                                                                                          8.10      55.00        7.94                    -1.48                        void         11;37
      VGS 38a 210.13333  55.24611    -15.90                                     7.65                       0.05                      7.90      54.00        8.01                    -1.45                        void      11;27;37
      VGS 39a 210.83750  32.75833    -14.90                                                                                          8.40                   7.54                    -1.46                        void            11
     NGC 5477 211.38792  54.46083    -15.22              0.51                   8.15                       0.61                                 7.70        7.95            0.02    -1.56         0.02            LVL             1
   J1414-0208 213.72554  -2.13971              -14.20                           6.10                                                 7.79                   7.30                    -1.65                         XMP          7;53
     UGC 9128 213.98667  23.05611    -12.12              0.18                   6.59                       0.39                      7.21       2.30        7.75            0.05    -1.80         0.12            LVL       1;47;52
     UGC 9240 216.17958  44.52694    -13.89              0.09                   7.47                       0.36                      7.85       2.83        7.95            0.03    -1.60         0.06            LVL       1;32;52
     UGC 9497 221.05333  42.62889              -14.40    0.05                   7.08                       0.20                      8.28      11.04        7.32            0.19    -1.29         0.18            XMP       4;22;28
   J1631+4426 247.80933  44.43456                                               5.89                       0.10                                             7.14            0.03    -1.73         0.16            XMP         10;49
   J2104-0035 316.23042  -0.58944    -14.11                                     7.00                                                 8.47      24.97        7.26            0.03                                  XMP       2;23;26
      IC 5152 330.67333 -51.29444    -15.47              0.03                   8.17                       0.34                      7.95       1.96        7.92            0.07    -1.05         0.12            LVL       1;35;52
   J2229+2725 337.38829  27.42378              -16.39    0.06                   6.96                                                          347.00        7.09            0.03    -1.54         0.18            XMP             8
   J2313+2935 348.48918  29.58686                                               6.70                                                                        7.17            0.13                                  XMP            16
     UGCA 442 355.94292 -31.95694    -14.34              0.62                   7.56                       0.71                                 4.27        7.72            0.03    -1.41         0.02            LVL             1
   J2354-0005 358.65542  -0.08389    -14.00                                                                                          8.14      34.10        7.36            0.13                                 void       9;29;40


==> README.txt <==
This manuscript has been accepted for publication, DOI: 10.3847/1538-4357/adf84b
DOI link: https://doi.org/10.3847/1538-4357/adf84b

Note: A machine readable table(s) (tab3.txt; Leonessa_table.dat) has been included in case that is useful in any way.

Thank you!



==> tab3.txt <==
Title: Leonessa: An XMP Galaxy Undergoing Secular Chemical Evolution
Authors: Breneman J.A., McQuinn K.B.W, Menchaca A., Berg D.A., Telford O.G, Newman M.J.B., Dolphin A., Zeimann G.R.
Table 3: Properties of Galaxies
================================================================================
Byte-by-byte Description of file: tab3.txt
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
Bytes  Format Units   Label          Explanations
--------------------------------------------------------------------------------
 1-13   A13           Name           Galaxy name
15-23   F9.5   deg    RAdeg          Right Ascension (J2000)
25-33   F9.5   deg    DEdeg          Declination (J2000)
35-40   F6.2   mag    BMag           Absolute B-band magnitude
42-47   F6.2   mag    gMag           Absolute g-band magnitude
49-53   F5.2   mag    e_Mag          Magnitude uncertainty
55-62   F8.2   [Msun] logMstar       Stellar mass log(M*/M☉)
64-73   F10.2  [Msun] e_logMstar     Stellar mass uncertainty
75-80   F6.2   [Msun] logMHI         HI mass log(MHI/M☉)
82-87   F6.2   Mpc    Dist           Distance (Mpc)
89-92   F4.2   ---    O/H            12+log(O/H) measured using direct method
94-98   F5.2   ---    e_O/H          Gas-phase oxygen abundance uncertainty
100-104 F5.2   ---    N/O            log(N/O)
106-110 F5.2   ---    e_N/O          N/O ratio uncertainty
112-116 A5            Class          Galaxy classification (1)
118-130 A13           Cite           Citations
--------------------------------------------------------------------------------
Note (1): LVL: Local volume legacy galaxy; XMP: Extremely metal-poor galaxy; void: Galaxy resides in a void 
--------------------------------------------------------------------------------

          WLM   0.49387 -15.45756 -13.50         0.05     7.19       0.34   7.84   0.98 7.77  0.10 -1.46  0.05   LVL       1;20;52
   J0006+2413   1.70400  24.21859        -15.00           7.60                          7.25                     XMP             7
       NGC 55   3.72333 -39.19667 -18.20         0.11     9.30       0.35          2.11 8.05  0.10 -1.26  0.05   LVL             1
       UM 240   6.28083   0.31278 -16.10                                          46.50 7.89  0.08              void          9;36
        UM 40   7.11083   5.00444 -16.30                                          20.80 7.97  0.10              void             9
        UM 38   7.21458   3.48972 -15.70                                    8.52  21.10 7.95  0.05              void          9;31
   J0029-0025   7.45625  -0.42775        -14.40           6.30                    67.77 7.25                     XMP          7;26
      UGC 300   7.51708   3.51306 -15.80                                          20.80 7.80  0.03              void             9
    J0041-01b  10.42958  -1.98833 -15.50                                          28.60 7.68  0.11              void             9
   J0042+3247  10.63904  32.78917        -17.20           8.00                          7.22                     XMP             7
        IC 52  12.09917   4.09194 -17.20                                          29.10 8.01  0.06              void             9
      UGC 521  12.80042  12.02389 -15.16         0.50     7.96       0.61         10.90 7.67  0.05 -1.61  0.07   LVL             1
      UGC 527  12.95792   3.10583 -16.50                                    8.84  28.80 7.84  0.14              void          9;31
       UM 285  12.99458  -1.67194 -15.20                                    8.27  28.00 7.77  0.06              void          9;46
       UM 286  12.99875  -0.48917 -17.20                                    9.26  24.10 8.08  0.10              void          9;51
          SMC  13.18333 -72.82833 -16.04         0.20                              0.06 7.96  0.15 -1.55  0.15   LVL             1
   J0057-0021  14.30250  -0.36611 -13.90                                          41.10 7.60  0.01              void             9
MCG-01-03-072  15.59542  -4.50861 -16.50                                          25.80 7.84  0.09              void             9
    UGC 00668  16.20458   2.12528 -13.61         0.14     7.14       0.37          0.75 7.62  0.05 -1.51  0.10   LVL             1
   J0106+2345  16.53821  23.75935        -15.20           6.40                          7.17                     XMP             7
    UGC 00685  16.84500  16.68389 -14.13         0.11     7.71       0.34   7.86   4.81 8.00  0.03 -1.45  0.08   LVL       1;31;52
      UGC 695  16.94333   1.06361 -15.20                                    7.93  10.50 7.69  0.12              void          9;36
      UGC 711  17.15375   1.64167 -17.90                                    9.57  29.00 7.91  0.08              void          9;31
      NGC 428  18.23208   0.98167 -19.10                                          17.60 8.12  0.06              void             9
   J0113+0052  18.41850   0.87754        -12.30           6.77              8.53  15.80 7.16       -1.15         XMP     7;9;30;31
MCG+00-04-049  18.58542   0.91722 -14.30                                    8.21  17.20 7.56  0.07              void          9;31
   J0122+0048  20.67337   0.81167        -16.16  0.06     6.59       0.20               7.20  0.17               XMP             4
       UM 323  21.69375  -0.64583 -16.20                  7.94              8.55  27.80 7.96  0.04 -1.50 -0.73  void          9;50
     UGC 1056  22.19833  16.68917 -15.09         0.52     8.62       0.61         10.32 7.97  0.06 -1.49  0.02   LVL             1
      NGC 625  23.76625 -41.43722 -16.28         0.40     8.80       0.34   7.90   4.02 8.08  0.12 -1.25  0.03   LVL       1;25;52
   J0137+1810  24.47683  18.17666        -16.08  0.17     6.29       0.20               7.32  0.22               XMP             4
     UGC 1176  25.04125  15.90556 -15.48         0.93     8.48       0.98          9.04 7.97  0.05 -1.40  0.02   LVL             1
   J0141+2124  25.38842  21.41398        -17.72  0.19     7.22       0.20               7.35  0.30               XMP             4
   J0153+0104  28.29983   1.07781        -16.23  0.06     6.57       0.20               7.35  0.10               XMP             4
      NGC 784  30.32042  28.83583 -16.50         0.12     8.48       0.36   8.75   5.37 7.97  0.06 -1.54  0.10   LVL       1;31;52
   J0216+1715  34.09903  17.25720                         6.80                          7.35  0.01               XMP            16
   J0222-0935  35.66062  -9.59311        -17.30           8.04                          7.29  0.33               XMP             3
   AGC 124609  42.36833  34.55806 -14.10                                          25.00 7.89  0.02              void            15
   J0314-0108  48.60879  -1.14626        -18.90           7.30                          7.26       -0.58         XMP             7
     UGC 2716  51.03375  17.75417 -15.31         0.50     8.13       0.61          6.20 7.97  0.05 -1.47  0.02   LVL             1
SBS 0335-052W  54.43358  -5.04450 -14.70                  6.90              8.68  58.00 7.22  0.07 -1.59  0.03   XMP    6;21;30;44
     NGC 1705  73.55708 -53.36139 -15.77         0.52     8.19       0.60          5.11 8.21  0.05 -1.75  0.06   LVL             1
          LMC  80.89417 -69.75367 -17.68         0.05                              0.05 8.26  0.15 -1.30  0.20   LVL             1
     UGC 3476  97.62175  33.30200 -16.02                                           9.84 7.71  0.07              void            14
     UGC 3501  99.66000  49.25833  13.31                                          10.07 7.56  0.07              void            14
     UGC 3600 103.91667  39.09522 -14.22                                           9.30 7.69  0.16              void            14
     UGC 3672 106.61483  30.32206 -15.43                                          16.93 7.90  0.13              void            14
     UGC 3698 107.32000  44.38000 -14.92                                           9.60 7.74  0.08              void            14
     NGC 2337 107.55667  44.45694 -16.85                                           9.79 8.38  0.06              void            14
     UGC 3817 110.68533  45.10853 -14.44                                           9.82 7.96  0.13              void            14
     UGC 3860 112.07167  40.77028 -14.50                                           7.81 7.79  0.08              void            14
     NGC 2366 112.20667  69.20889 -15.95         0.11     8.15       0.35   8.70   3.28 7.91  0.05 -1.17  0.26   LVL       1;25;52
     UGC 3876 112.32287  27.90053 -17.31                                          15.01 7.95  0.16              void            14
   J0730+4109 112.74542  41.16661 -14.58                                          15.70 8.04  0.05              void            14
   J0739+4434 114.76079  44.57394        -14.64  0.09     5.80       0.20               7.35  0.28               XMP             4
  MCG 9-13-56 116.88375  51.19139 -15.18                                          10.00 7.70  0.03              void            14
   J0808+3244 122.23475  32.73867        -18.90           8.90                          7.31       -1.18         XMP             7
  MCG 7-17-19 122.40042  41.59444 -15.39                                          13.37 7.85  0.12              void            14
   J0810+1837 122.62771  18.61781 -13.59                                          23.05 7.83  0.20              void            14
   J0811+4730 122.96717  47.50729        -17.30           5.80                          6.97       -1.54  0.04   XMP             7
   J0812+4836 123.16471  48.61261 -13.08                                          11.05 7.27  0.06               XMP            14
     NGC 2537 123.31083  45.99167 -17.14         0.50     9.10       0.61          6.88 8.14  0.13 -1.04  0.04   LVL             1
     UGC 4278 123.49542  45.74361 -16.36         0.50     8.50       0.60          7.60 7.69  0.05 -1.60  0.03   LVL             1
     NGC 2541 123.66742  49.06169 -18.28                                          12.00 8.23  0.03              void            14
     UGC 4305 124.78750  70.72444 -16.11         0.12     8.48       0.31   9.14   3.47 7.92  0.10 -1.52  0.11   LVL       1;42;52
     NGC 2552 124.83000  50.01028 -16.72         0.50     8.69       0.61          7.70 8.15  0.05 -1.16  0.02   LVL             1
   AGC 189201 125.85667  17.91583 -12.76                                          23.40 7.31  0.04               XMP            15
 HS 0822+3542 126.48096  35.54219 -12.97                                          13.49 7.44  0.02              void            14
     UGC 4393 126.51833  45.96778 -17.67         0.85     9.43       0.86         16.80 8.02  0.05 -1.15  0.08   LVL             1
     UGC 4459 128.53167  66.17750 -12.93         0.12     7.15       0.81   7.85   3.68 7.82  0.09 -1.32  0.17   LVL       1;33;52
   J0834+5905 128.65496  59.09333        -15.60           6.70                          7.22                     XMP             7
     UGC 4483 129.26375  69.77611 -12.71         0.19     6.42       0.40   7.57   3.58 7.56  0.03 -1.57  0.07   LVL       1;33;52
   J0852+1350 133.14062  13.84119 -14.58                                          23.08 7.28  0.10               XMP            14
     UGC 4704 134.75117  39.20992 -15.66                                          11.74 7.97  0.19              void            14
   J0859+3923 134.94554  39.38490        -12.80           5.40              7.30  10.20 7.35       -1.07         XMP          7;48
       KKH 46 137.15225   5.29078 -12.99                                          10.00 7.68  0.03              void            14
   J0911+3135 137.99758  31.59331        -12.90           5.60                          7.32                     XMP             7
   J0921+4038 140.40229  40.64829        -15.90           6.60                          7.32                     XMP             7
   J0926+3343 141.53937  33.71781 -12.91                                          10.63 7.12  0.02               XMP            14
    IZw18C NW 143.50846  55.24107        -15.30           6.40              8.08  18.20 7.16  0.01 -1.56  0.02   XMP 6;17;34;38;39
    IZw18A SE 143.50996  55.23978        -15.30           7.24              8.00  18.20 7.19  0.02 -1.53  0.04   XMP 6;17;34;38;39
     KISSB 23 145.05279  29.59147 -14.08                                          10.21 7.60  0.05              void            14
     UGC 5139 145.12500  71.18472 -14.42         0.12     7.39       0.51   8.31   4.02 7.92  0.05 -1.56  0.05   LVL       1;47;52
     Leoncino 145.88500  33.44944 -10.63                  5.86              7.26  12.10 7.06  0.03 -1.38  0.06   XMP            13
       IC 559 146.18250   9.61500 -14.12         0.50     7.86       0.61   7.40   4.90 8.07  0.10 -1.47  0.05   LVL       1;31;43
   J0945+3835 146.33146  38.59803        -16.82  0.06     7.23       0.20               7.33  0.38               XMP             4
   J0947+4138 146.82646  41.63789 -13.92                                          22.56 7.77  0.03              void            14
    UGC 5272B 147.58121  31.45619 -12.60                                          10.27 7.67  0.13              void            14
     UGC 5272 147.59333  31.48778 -14.98         0.55     8.00       0.64          7.11 7.87  0.02 -1.59  0.02   LVL             1
   J0955+6442 148.88104  64.71391        -12.90           5.10                          7.16                     XMP             7
       DDO 68 149.19083  28.82556 -15.83         0.55     7.97       0.45   8.94  12.10 7.20  0.05 -1.60  0.08   XMP          1;31
      DDO 68B 149.19875  28.82306 -14.01                                          12.75 7.14  0.04               XMP            14
   J0959+4626 149.77400  46.44736        -12.20           5.20                          7.26       -1.48  0.46   XMP          7;28
        Leo A 149.85333  30.74694 -10.91         0.26     6.58       0.43   6.80   0.74 7.30  0.05 -1.50  0.10   XMP       1;33;52
        Sex B 149.99896   5.33267 -13.54         0.16     7.49       0.38   7.68   1.43 7.84  0.05 -1.46  0.06   LVL       1;31;52
     NGC 3109 150.79025 -26.15800 -15.66                  8.28              8.50   1.34 7.77  0.07 -1.33  0.15   LVL          1;24
     UGC 5427 151.17104  29.36533 -15.15                                           9.79 7.99  0.09              void            14
     Leonessa 151.30064  37.36710        -11.91  0.11     6.12       0.08   6.32  15.86 7.32  0.04 -1.41  0.20   XMP              
     UGC 5423 151.37750  70.36444 -13.77         0.38     7.77       0.85          5.27 7.78  0.05 -1.33  0.04   LVL             1
     UGC 5464 152.03208  29.54289 -15.47                                          16.90 7.92  0.26              void            14
        Sex A 152.75292  -4.69361 -13.62         0.19     7.08       0.39   7.89   1.45 7.54  0.06 -1.54  0.13   LVL       1;20;52
 HS 1013+3809 154.10208  37.91278 -15.48                                          19.30 7.59  0.04 -1.28  0.16  void            14
        Leo P 155.43792  18.08806  -9.10         0.10     5.75              5.91   1.62 7.17  0.04 -1.36  0.04   XMP   12;31;36;45
     UGC 5666 157.14708  68.43139 -16.81         0.13     8.62       0.30   9.21   3.93 7.93  0.05 -1.45  0.08   LVL       1;35;52
   J1036+2036 159.16446  20.60439        -15.61           6.82                          7.32  0.34               XMP             3
     UGC 5797 159.85500   1.71806 -14.56         0.51     7.75       0.61          6.80 7.96  0.06 -1.35  0.06   LVL             1
   Little Cub 161.17775  63.10056 -11.21                  5.37       0.14         20.60 7.13  0.08               XMP             5
   J1046+4047 161.53849  40.78532                         6.60                          7.13  0.01               XMP            16
     UGC 5923 162.28167   6.91750 -14.70         0.50     8.29       0.61          7.20 7.79  0.14 -1.30  0.04   LVL             1
   J1053+4713 163.33887  47.22246        -16.90           7.30                          7.24                     XMP             7
   J1109+2007 167.28971  20.12493        -14.10           6.10              7.43  17.70 7.19       -0.86         XMP       7;22;54
   J1119+0935 169.86704   9.59563        -14.00           5.90              7.83        7.27       -1.02         XMP          7;28
     UGC 6541 173.37000  49.23972 -13.51         0.06     7.30       0.34          3.89 7.82  0.06 -1.45  0.13   LVL             1
     NGC 3738 173.95250  54.52472 -16.51         0.61     8.50       0.70   8.14   5.30 8.04  0.06 -1.34  0.02   LVL       1;35;52
     NGC 3741 174.02417  45.28639 -13.18         0.22     7.05       0.40   8.01   3.22 7.68  0.03 -1.61  0.03   LVL       1;47;52
     UGC 6817 177.72542  38.88083 -13.70         0.34     6.97       0.48   7.70   2.65 7.53  0.02 -1.53  0.03   LVL       1;35;52
   J1206+5007 181.53554  50.12255        -15.30           6.70                          7.20                     XMP             7
     NGC 4163 183.03833  36.16944 -13.65         0.12     7.61       0.35   7.26   2.99 7.56  0.14 -1.49  0.06   LVL       1;33;52
     NGC 4214 183.91250  36.32639 -17.15         0.10     8.83       0.36          3.03 8.22  0.05 -1.32  0.03   LVL             1
 CGCG 269-049 183.94667  52.38806 -10.83         0.14     5.90       0.36   7.48   4.61 7.47  0.02 -1.57  0.03   LVL       1;48;52
   J1220+4915 185.21504  49.26541        -12.94  0.04     5.32       0.20               7.20  0.10               XMP             4
   J1226+0952 186.73217   9.88230        -14.20           7.38              8.02  16.18 7.21       -0.86         XMP       7;22;54
     UGC 7577 186.92042  43.49556 -14.12         0.14     7.50       0.36   7.54   2.61 7.97  0.06 -1.37  0.04   LVL       1;33;52
     NGC 4449 187.04208  44.09194 -18.02         0.34     9.25       0.48   9.16   4.27 8.32  0.03 -1.39  0.02   LVL       1;19;52
     UGC 7605 187.16042  35.71611 -13.49         0.66     7.12       0.73          4.43 7.66  0.11 -1.54  0.11   LVL             1
   J1234+3901 188.56542  39.02122        -17.60           7.40                          7.03       -1.18         XMP             7
     UGCA 292 189.66958  32.76139 -11.52         0.23     6.68       0.40   7.75   3.85 7.30  0.03 -1.45  0.07   XMP       1;47;52
     NGC 4656 190.99042  32.16806 -18.75         0.51     9.04       0.61          8.60 8.09  0.05 -1.66  0.14   LVL             1
     UGC 8091 194.66583  14.21833 -11.76         0.07     6.55       0.36   7.00   2.19 7.65  0.06 -1.51  0.07   LVL       1;33;52
   J1258+1413 194.66750  14.21689        -12.50           5.80                          7.27       -1.05         XMP             7
     UGC 8201 196.60208  67.70778 -15.17         0.44     7.82       0.60   8.08   4.83 7.80  0.06 -1.77  0.07   LVL          1;36
     UGC 8508 202.68375  54.91111 -13.03         0.07     7.00       0.35   7.29   2.67 7.76  0.07 -1.60  0.07   LVL       1;36;52
     UGC 8638 204.83000  24.77667 -13.77         0.40     7.57       0.53   7.30   4.29 7.94  0.05 -1.55  0.04   LVL       1;31;52
     UGC 8651 204.97458  40.74056 -13.13         0.11     7.19       0.36   7.49   3.10 7.85  0.04 -1.60  0.09   LVL       1;47;52
     UGC 8837 208.69042  53.90083 -15.92         0.51     8.41       0.61          8.30 7.87  0.07 -1.43  0.03   LVL             1
      VGS 38b 210.10417  55.22167 -14.50                                    8.10  55.00 7.94       -1.48        void         11;37
      VGS 38a 210.13333  55.24611 -15.90                  7.65       0.05   7.90  54.00 8.01       -1.45        void      11;27;37
      VGS 39a 210.83750  32.75833 -14.90                                    8.40        7.54       -1.46        void            11
     NGC 5477 211.38792  54.46083 -15.22         0.51     8.15       0.61          7.70 7.95  0.02 -1.56  0.02   LVL             1
   J1414-0208 213.72554  -2.13971        -14.20           6.10              7.79        7.30       -1.65         XMP          7;53
     UGC 9128 213.98667  23.05611 -12.12         0.18     6.59       0.39   7.21   2.30 7.75  0.05 -1.80  0.12   LVL       1;47;52
     UGC 9240 216.17958  44.52694 -13.89         0.09     7.47       0.36   7.85   2.83 7.95  0.03 -1.60  0.06   LVL       1;32;52
     UGC 9497 221.05333  42.62889        -14.40  0.05     7.08       0.20   8.28  11.04 7.32  0.19 -1.29  0.18   XMP       4;22;28
   J1631+4426 247.80933  44.43456                         5.89       0.10               7.14  0.03 -1.73  0.16   XMP         10;49
   J2104-0035 316.23042  -0.58944 -14.11                  7.00              8.47  24.97 7.26  0.03               XMP       2;23;26
      IC 5152 330.67333 -51.29444 -15.47         0.03     8.17       0.34   7.95   1.96 7.92  0.07 -1.05  0.12   LVL       1;35;52
   J2229+2725 337.38829  27.42378        -16.39  0.06     6.96                   347.00 7.09  0.03 -1.54  0.18   XMP             8
   J2313+2935 348.48918  29.58686                         6.70                          7.17  0.13               XMP            16
     UGCA 442 355.94292 -31.95694 -14.34         0.62     7.56       0.71          4.27 7.72  0.03 -1.41  0.02   LVL             1
   J2354-0005 358.65542  -0.08389 -14.00                                    8.14  34.10 7.36  0.13              void       9;29;40

